Another Flip in the Wall of Rowhammer Defenses

The Rowhammer bug allows unauthorized modification of bits in DRAM cells from unprivileged software, enabling powerful privilege-escalation attacks. Sophisticated Rowhammer countermeasures have been presented, aiming at mitigating the Rowhammer bug or its exploitation. However, the state of the art provides insufficient insight on the completeness of these defenses. In this paper, we present novel Rowhammer attack and exploitation primitives, showing that even a combination of all defenses is ineffective. Our new attack technique, one-location hammering, breaks previous assumptions on requirements for triggering the Rowhammer bug, i.e., we do not hammer multiple DRAM rows but only keep one DRAM row constantly open. Our new exploitation technique, opcode flipping, bypasses recent isolation mechanisms by flipping bits in a predictable and targeted way in userspace binaries. We replace conspicuous and memory-exhausting spraying and grooming techniques with a novel reliable technique called memory waylaying. Memory waylaying exploits system-level optimizations and a side channel to coax the operating system into placing target pages at attacker-chosen physical locations. Finally, we abuse Intel SGX to hide the attack entirely from the user and the operating system, making any inspection or detection of the attack infeasible. Our Rowhammer enclave can be used for coordinated denial-of-service attacks in the cloud and for privilege escalation on personal computers. We demonstrate that our attacks evade all previously proposed countermeasures for commodity systems.

==> data/bitflip_runtime.csv <==
Bitflips,zs-mc,ds-mc,ds,ss,ss-mc,zs
0,0.0,0.0,0.0,0.0,0.0,0.0
1,71.58498526749457,52.608992034663835,321.2045784967361,335.5896109651312,53.45517041515767,550.0089310749456
2,57.998170713747285,48.51017409733192,240.03811938485487,249.9127798763421,48.93326328757883,401.5789085143667
3,53.469232529164856,47.14390145155461,204.12768319108278,212.1360187624239,47.42596091171922,335.8286669032534
4,51.20476343687365,46.460765128665955,182.6476225817014,189.66636861515175,46.67230972378942,296.4190751027044
5,49.84608198149892,46.05088333493278,168.01953440183107,174.25667745195,46.220119011031535,269.73513431496923
6,48.940294344582426,45.77762880577731,157.23173048772617,162.92825503438442,45.91865853585962,250.07449418742482
7,48.29330317535637,45.582446999237696,148.83019295088124,154.1064496936429,45.703329625022526,234.81213138390916
8,47.80805979843682,45.43606064433298,142.06439302576075,147.0017232715044,45.54183294189472,222.53572910199168
9,47.43064828305496,45.32220459051821,136.46197061002314,141.12145040052962,45.41622441057307,212.26726515982438
10,47.12871907074946,45.231119747466394,131.72493248861682,136.13215335489886,45.31573758551577,203.6722117669281
11,46.88168607886315,45.15659578496945,127.65388201507089,131.85460510893338,45.23352109228706,196.21346619443483
12,46.67582525229122,45.094492482888654,124.08756960410281,128.1133427145453,45.16500734792981,189.78238105571106
13,46.50163532211497,45.041943534974145,120.94698397178325,124.82752971169556,45.10703417962751,184.03720915896764
14,46.35232966767819,44.99690157961884,118.15650685560608,121.88634478154762,45.057342892511265,178.93387467349828
15,46.222931433832976,44.95786521831092,115.64238168690471,119.24642833727066,45.01427711034385,174.35792467280174
16,46.10970797921841,44.9237084021665,113.36914462418403,116.85915797568056,44.976594550947354,170.25487088468554
17,46.009804931029095,44.89357003498023,111.30020553433006,114.68646794679785,44.94334523383281,166.4768285658611
18,45.92100222152747,44.866780375259104,109.40648423939608,112.69803773655849,44.91379028528654,163.02200246109902
19,45.841547165657616,44.84281067971916,107.66451373849631,110.86934909334059,44.88734638395567,159.84605237017334
20,45.77003761537473,44.821237953733196,106.05510053424888,109.17367205930833,44.86354687275789,156.9129004908179
21,45.70533849845212,44.80171977307923,104.56235840137653,107.60555808316819,44.84201398167418,154.19283125111562
22,45.64652111943157,44.783975972484726,103.17299833211091,106.14635163743462,44.82243862614353,151.66110063923153
23,45.592818295108465,44.76777511107234,101.87579789037096,104.78432318564431,44.80456547544164,149.29690126506583
24,45.5435907061456,44.752924321444326,100.65551964887509,103.50317635360706,44.788181753964906,147.08258042704574
25,45.49830132429978,44.739261594986566,99.51344903268055,102.30397958588779,44.77310873020631,145.00304116180604
26,45.45649574105748,44.88159878830748,98.43868567727553,101.17600006353776,44.75919516981376,143.04527766853698
27,45.41778686768499,44.858243700345476,97.42047517398852,100.10578403191907,44.746312243524365,141.19801079901316
28,45.3818429138391,44.83655683295218,96.46042980877395,99.0985581801548,44.734349526255635,139.4513990252879
29,45.34837785336188,44.81636561158602,95.55152210513045,98.13957763137338,44.87472274127525,137.77814600142742
30,45.31714379691649,44.79752047164426,94.68419522579481,97.23323023037597,44.85393236367718,136.20387013633552
31,45.28792484088692,44.77989114718262,93.86318805959516,96.36712086025462,44.83448330076287,134.70723294458145
32,45.26053206960921,44.76336365549983,93.07752984621372,95.54619496908553,44.816249804280694,133.28226786337592
33,45.23479946628772,44.74783782997963,92.33128081022618,94.75863691523578,44.799121368191386,131.92363730496865
34,45.210580545514546,44.73322528831356,91.61499825933261,94.00712902333325,44.78300048716615,130.6265484760273
35,45.18774556307128,44.71944774902842,90.9306807847538,93.29051275065468,44.76780079934235,129.37062444164727
36,45.16617919076374,44.706435628592445,90.27631863834492,92.60119322072696,44.75344553861988,128.1789659132455
37,45.14577856831067,44.694126866017875,89.64722639577765,91.94067280011056,44.739866237936454,127.03730066552069
38,45.126451662828806,44.6824659330525,89.04507403128706,91.30837519778332,44.727001637289014,125.9424081295879
39,45.10811588070499,44.67140299664944,88.46405957613032,90.69816065419225,44.714796759751685,124.8789327664066
40,45.090696887687365,44.660893207066536,87.90550836347965,90.11141001078278,44.70320212609123,123.86362948722677
41,45.07412760164621,44.65089609014622,87.3689662624482,89.54857099369573,44.69217308431664,122.88728205432807
42,45.058347329226066,44.64137502641257,86.84993568905462,89.00324738392591,44.681669235007526,121.94761542115037
43,45.043301022965,44.632296802852586,86.34948086006001,88.47735940564972,44.67165393682905,121.02979073922504
44,45.02893863971578,44.62363122581806,85.86775450863152,87.96974433743277,44.66209387947687,120.15206643055073
45,45.015214584611,44.61535078554063,85.40028924505481,87.47933692842778,44.652958713562576,119.30548921610087
46,45.00208722755424,44.60743036440568,84.94840620839871,87.00644931898704,44.644220728774975,118.47846572152494
47,44.98951848143606,44.59984698246797,84.51123082590057,86.54693711030559,44.63585457312728,117.68398857190749
48,44.97747343307281,44.59257957477767,84.08911813538477,86.102004690606,44.62783700729825,116.91628531383476
49,44.96592001933663,44.58560879597268,83.6783683566766,85.67087818146557,44.62014668905407,116.16531342098308
50,44.95482874214989,44.5789168483199,83.2801572103043,85.25284153099923,44.612763983539644,115.44197426027668
51,44.9441724170097,44.57248732998683,82.89384171786634,84.84723101866327,44.605670795888535,114.7418892196497
52,44.933925950528746,44.566305100820415,82.51882531922497,84.45480201712469,44.59885042314709,114.05537596542568
53,44.924066143160275,44.56035616332066,82.15568417663285,84.07188117825636,44.59228742296193,113.39347101176143
54,44.914571513842496,44.55462755683941,81.80123350246257,83.69971105933514,44.585967496857705,112.75194250691938
55,44.90542214377263,44.549107263321126,81.45657611536743,83.33778948600055,44.57987738624817,112.12063597209881
56,44.896599536919545,44.54378412314277,81.12125919888258,82.98564741879623,44.574004779588975,111.51227067008247
57,44.88808649521921,44.538647759812775,80.79485950801703,82.64284615671077,44.56833822930379,110.92189699305166
58,44.87986700668094,44.533688512459676,80.4769809039848,82.3089748247286,44.5628670773043,110.33831330683506
59,44.871926144872795,44.528897375186354,80.16725213583034,81.983648111988,44.55758138808446,109.77697965158156
60,44.86424997845825,44.5242659424888,79.86532484034427,81.66650423157846,44.552471888505266,109.2242956697342
61,44.85682548963106,44.51978636004363,79.57186779082072,81.3572030767911,44.547529913502444,108.68965010416315
62,44.84964050044346,44.515451280257984,79.2844044172842,81.05542455187172,44.54274735704811,108.16992047209537
63,44.84268360615071,44.51125382205283,79.0038420947382,80.76086705809811,44.53811662778279,107.65511029443161
64,44.835944114804605,44.507187534416595,78.72990564542535,80.47324611838808,44.53363060880702,107.15902638812297
65,44.829411992423005,44.503246363323,78.46233543682189,80.19229312569995,44.52928262118435,106.66911720950226
66,44.82307781314386,44.499424621656495,78.20088625352416,79.91775420226239,44.52506639076236,106.19492984945946
67,44.81693271384321,44.495716961830766,77.94532626805325,79.64938915820902,44.52097601796491,105.7279023026097
68,44.81096835275728,44.49211835082346,77.69543610049837,79.3869705395272,44.51700595024975,105.27404879901998
69,44.80517687170282,44.48862404738157,77.45100795808322,79.13028275639314,44.5131509569611,104.83201209401652
70,44.79955086153564,44.485229581180874,77.21184484675268,78.8791212839769,44.50940610633784,104.39318330097623
71,44.7940833305281,44.4819307337464,76.97775984776264,78.63329192868643,44.505766744464545,103.96940090209905
72,44.78876767538188,44.478723520962895,76.74857545303138,78.39261015359433,44.502228475976615,103.54946414554739
73,44.78359765462322,44.47560417702276,76.52412295368985,78.15690045747031,44.49878714635136,103.14273290319038
74,44.77856736415534,44.472569139675606,76.30424187686667,77.92599580244034,44.4954388256349,102.74030966575988
75,44.7736712147666,44.469615036657714,76.08877946626856,77.69973708581811,44.49217979347088,102.34954083527109
76,44.768903911414405,44.46673867319292,75.87759020258149,77.47797265212044,44.489006525311176,101.96338926374352
77,44.764260434123315,44.46393702046747,75.67053536012772,77.2605578416864,44.48591567970107,101.58759438055013
78,44.7597360203525,44.46120720499139,75.46748259657575,77.04735457268416,44.48290408654251,101.21659245134357
79,44.755326148702466,44.458546498767866,75.2683055728234,76.83823095361134,44.47996873624872,100.85487131130041
80,44.751026523843684,44.45595231019993,75.07288360045779,76.6321693629875,44.477106769712286,100.5017835787423
81,44.74683306256167,44.453422175670724,74.88110131445215,76.43069162321753,44.47431546901625,100.14953283105255
82,44.74274188082311,44.450953751739775,74.69284836898379,76.23292884477175,44.471592248825,99.8092733287874
83,44.73874928177705,44.44854480790356,74.50735969359471,76.03877092913439,44.468934648397386,99.46990240987218
84,44.73485174461303,44.44619321987295,74.32577108208899,75.84811237491743,44.46634032417043,99.14174895889116
85,44.890390921744974,44.443896963325436,74.14740452331466,75.66085202885291,44.46380704286647,98.81444754387093
86,44.88295627629834,44.44165410809296,73.97216746219738,75.47689285331118,44.461332675081195,98.49773640487744
87,44.87569254224126,44.439462812750904,73.7999711025104,75.29614170905458,44.45891518931398,98.18176397339495
88,44.86859389304913,44.43732131957571,73.6307302087414,75.11776971943482,44.45655264640511,97.87588365294911
89,44.861654764063566,44.43522794984264,73.46436292074397,74.9429907957197,44.45424319434812,97.570561977584
90,44.854869837944335,44.43318109943698,73.30079058020436,74.77116222941073,44.45198506344796,97.27494783526396
91,44.84823403108047,44.431179234754524,73.13993756803762,74.60220474349359,44.449776561798345,96.97965442982235
92,44.841742480887575,44.429220888869516,72.9817311519034,74.43604204863227,44.44761607105416,96.69378396586625
93,44.835390533924624,44.42730465794977,72.82555833194428,74.27260069709932,44.44550204247652,96.40794635253356
94,44.8291737347694,44.42542919790066,72.67231361907271,74.11180994547917,44.44343299323032,96.13133507588992
95,44.82308781559639,44.423593221221005,72.52151268608546,73.95280895577481,44.44140750291561,95.85442575351793
96,44.81712868640615,44.42179549405551,72.37309315777087,73.79692151013687,44.43942421031579,95.58328537536201
97,44.811292425859,44.420034833429504,72.22699489938675,73.64348922505182,44.4374818103469,95.31815556168766
98,44.80557527266997,44.41831010465301,72.08315991212213,73.49245102882882,44.4355790511937,95.05516651499195
99,44.79997361752515,44.41662021888211,71.94153223455106,73.34374797088535,44.433714731619354,94.79826650925605
100,44.79448399548323,44.414964130826625,71.80205784967362,73.19667179966511,44.4318876984365,94.54299908430686
101,44.78910307882828,44.41334083659401,71.66407783990203,73.0522639273331,44.43009684412854,94.29395083145374
102,44.783827670343044,44.411749371660086,71.5286143453185,72.91002873483005,44.42834110461094,94.04600663264725
103,44.778654696974016,44.43632925788127,71.39515369812908,72.76991487528932,44.42661945712281,93.80445667468625
104,44.773581203862086,44.43403343005976,71.26364890096416,72.63187269017098,44.42493091824022,93.5634657518696
105,44.76860434871419,44.43178133229198,71.13405450144073,72.4952216506013,44.423274542003014,93.32908312050296
106,44.76372139649361,44.42957172693494,71.00632652623071,72.36096885741786,44.42164941814763,93.09470141391542
107,44.758929714408005,44.427403422612606,70.87984210742749,72.22865128968746,44.420054670439086,92.86717574645112
108,44.75422676717584,44.425275272074,70.75557092032759,72.09822534929289,44.41848945509552,92.63908280569076
109,44.74961011255343,44.423186170169146,70.63304396675875,71.969648799824,44.41695295929954,92.41517505650395
110,44.74507739710597,44.42113505193529,70.5122226278268,71.84217552133178,44.41544439979076,92.19601959941662
111,44.740626352207116,44.41912089078672,70.39306947808664,71.7169635598334,44.413963021534386,91.97791839937285
112,44.736254790252886,44.41714269680152,70.27503723696981,71.59348531581028,44.41250809646116,91.76495860532896
113,44.73196060107661,44.415199515099246,70.15895733558382,71.47170344333115,44.437664427855715,91.55239624110314
114,44.72774174855255,44.41329042430403,70.04444191576339,71.3509507611477,44.435558276422285,91.34538076096014
115,44.72359626737672,44.41141453508786,69.93145787764124,71.23223923142902,44.43348875370943,91.13810670216917
116,44.71952226001428,44.40957098878921,69.81997309559468,71.11512214902001,44.43145491242266,90.93440633404703
117,44.71551789380333,44.4077589561025,69.70943910170554,70.99956631815401,44.42945583765363,90.73457792380063
118,44.711581398206135,44.40597763583421,69.60070207132547,70.88493010964665,44.42749064550779,90.53578489614185
119,44.7077110621988,44.404226253721696,69.49337555047481,70.77218589099968,44.42555848180137,90.34136575226893
120,44.70390523179159,44.40250406131104,69.38743094623074,70.66091265535943,44.4236585208234,90.1472684015011
121,44.7001623076721,44.400810334890664,69.28241990816686,70.55108075310686,44.4217899641591,89.95805164097007
122,44.6964807429644,44.39914437447717,69.17899560362581,70.44203056089592,44.419952039571285,89.7684510585238
123,44.69285904109748,44.39750550285088,69.07687448339901,70.33478165733327,44.418143999936106,89.58193341237744
124,44.689295753776804,44.39589306463793,68.97603097850316,70.22889376346065,44.41636512223052,89.39894980562407
125,44.685789479053255,44.39430642543639,68.87607270880565,70.12386882372333,44.41461470656824,89.21662351999957
126,44.68233885948405,44.39274497098406,68.77754809838615,70.02040819140666,44.41289207528154,89.03840266894387
127,44.67894258038051,44.39120810636564,68.6802309358238,69.9182347864718,44.411196572046606,88.86009801600757
128,44.67559936813794,44.38969525525689,68.5840982564402,69.81732400348538,44.409527561049714,88.68646726502129
129,44.67230798864333,44.38820585920407,68.48877690906038,69.71709277718368,44.407884426192304,88.512024151807
130,44.66906724575634,44.386739376936696,68.39478400539471,69.6184233872332,44.406266570332704,88.340264778796
131,44.665875979859976,44.385295283711564,68.30191278477145,69.52095046899542,44.404673414562566,88.17208670792884
132,44.6627330664772,44.38387307068682,68.21014253823202,69.42419441780388,44.403104397516216,88.00394084195024
133,44.659637414949806,44.382472244324084,68.11908882465494,69.32883557703806,44.40155897471117,87.8399868033382
134,44.65658796717654,44.38109232581753,68.0292984069862,69.23461211144577,44.40003661791813,87.67531662358232
135,44.65358369640733,44.37973285054809,67.94055253468053,69.14112436873077,44.398536814559066,87.51308600204503
136,44.65062360609061,44.37839336756203,67.85283246299963,69.04889784499997,44.39705906713175,87.35411588141817
137,44.64770672877122,44.37707343907213,67.76571718266561,68.95775014386722,44.39560289265958,87.19514606751108
138,44.64483212503616,44.375772639980624,67.67983356902492,68.86766200652906,44.39416782216527,87.04007611335206
139,44.64199888250592,44.37449055742281,67.59492486522375,68.77808194665626,44.39275340016729,86.88424777418908
140,44.63920611486898,44.37322679033011,67.51067372571023,68.6898495578063,44.39135918419783,86.73064555415698
141,44.63645296095738,44.37198094901177,67.42750267712125,68.60262555785063,44.389984744341426,86.58014763487576
142,44.633738583861444,44.37075265475425,67.34525934422616,68.51590033874213,44.38862966279286,86.42949970605086
143,44.63106217008151,44.36954153943739,67.26392784086104,68.43043474004013,44.38729353343378,86.28261380646927
144,44.62842292871521,44.368347245166625,67.18311392853796,68.3459299436968,44.3859759614269,86.13481628995608
145,44.6258200906781,44.36716942392025,67.10340080775333,68.2619021675713,44.384676562827025,85.98905735987758
146,44.62325290795656,44.36600773721151,67.0245567000584,68.17906561710701,44.383394964207966,85.84637954945639
147,44.62072065289109,44.364861855764126,66.94625480115306,68.09714553748913,44.38213080230481,85.70330713825767
148,44.61822261748868,44.363731459201155,66.86894653122215,68.0156697333886,44.38088372367063,85.56216813802111
149,44.615758112762805,44.36261623574641,66.79246739487525,67.93533425413918,44.37965338434696,85.42350689671882


==> data/eviction_mem.csv <==
memory evict exhaust
7946 393 0
8028 117 0
8110 22 0
8192 0 0
8274 0 0
8356 0 0
8438 0 0
8520 0 0
8602 0 0
8684 0 0
8765 0 0
8847 0 0
8929 0 0
9011 0 0
9093 0 0
9175 0 0
9257 0 0
9339 0 0
9421 0 0
9503 0 0
9585 0 0
9667 0 0
9748 0 0
9830 0 0
9912 0 0
9994 0 0
10076 0 0
10158 0 0
10240 0 0
10322 0 0
10404 0 0
10486 0 0
10568 0 0
10650 0 0
10732 0 0
10813 0 0
10895 0 0
10977 0 0
11059 0 0
11141 0 0
11223 0 0
11305 0 0
11387 0 0
11469 0 0
11551 0 0
11633 0 0
11715 0 0
11796 0 0
11878 0 0
11960 0 0
12042 0 0
12124 0 0
12206 0 0
12288 0 513
12370 0 0

